Effects of rough boundary and nonzero boundary conditions on the lubrication process with micropolar fluid

The lubrication theory is mostly concerned with the behavior of a lubricant flowing through a narrow gap. Motivated by the experimental findings from the tribology literature, we take the lubricant to be micropolar fluid and study its behavior in a thin domain with rough boundary. Instead of considering (commonly used) simple zero boundary condition, we impose physically relevant (nonzero) boundary condition for microrotation and perform asymptotic analysis of the corresponding 3D boundary value problem. We formally derive a simplified mathematical model acknowledging the roughness-induced effects and the effects of the nonzero boundary conditions on the macroscopic flow. Using the obtained asymptotic model, we study numerically the influence of the specific rugosity profile on the performance of a linear slider bearing. The numerical results clearly indicate that the use of the rough surfaces may contribute to enhance the mechanical performance of such device.

==> data/Pressure-N=0,1.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
   5.0000000000000003E-002   1.0286602928390374E-002   1.1249528554377180E-002   1.2265043708447599E-002
  0.10000000000000001        1.9561181867148378E-002   2.1403295430603805E-002   2.3345753442176289E-002
  0.14999999999999999        2.8707114283389630E-002   3.1427136628820476E-002   3.4294975047985343E-002
  0.20000000000000001        3.7659818559972177E-002   4.1250569439785674E-002   4.5036044020957143E-002
  0.25000000000000000        4.6341935098647133E-002   5.0788955090194737E-002   5.5476693678866311E-002
  0.29999999999999999        5.4660817073331376E-002   5.9940692709856254E-002   6.5505935926996814E-002
  0.35000000000000003        6.2505474209974987E-002   6.8583798411123664E-002   7.4990255027944472E-002
  0.40000000000000002        6.9742832808567440E-002   7.6571715519661493E-002   8.3768942118338893E-002
  0.45000000000000001        7.6213135600795318E-002   8.3728157478107260E-002   9.1648348491191300E-002
  0.50000000000000000        8.1724252140377124E-002   8.9840725558234913E-002   9.8394769388220810E-002
  0.55000000000000004        8.6044599151804749E-002   9.4652963566235579E-002  0.10372558090101357     
  0.59999999999999998        8.8894273282893205E-002   9.7854403021527606E-002  0.10729813148540299     
  0.65000000000000002        8.9933865364073079E-002   9.9068002944164527E-002  0.10869572337847951     
  0.70000000000000007        8.8750239886194432E-002   9.7834180899579334E-002  0.10740978849218592     
  0.75000000000000000        8.4838302591283402E-002   9.3590340249761345E-002  0.10281703928061987     
  0.80000000000000004        7.7577407468703161E-002   8.5644383218739142E-002   9.4149914007853594E-002
  0.84999999999999998        6.6200517807799161E-002   7.3140099906962200E-002   8.0457970856507161E-002
  0.90000000000000002        4.9753449646851765E-002   5.5011445433801397E-002   6.0556912049648831E-002
  0.95000000000000007        2.7040355682629878E-002   2.9921411241680313E-002   3.2960472032748468E-002
   1.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     


==> data/Pressure-N=0,2.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
   5.0000000000000003E-002   9.7581839044689703E-003   1.0316442670484068E-002   1.0934230671197082E-002
  0.10000000000000001        1.8601513468301193E-002   1.9674569544187909E-002   2.0861289635251114E-002
  0.14999999999999999        2.7374149038674370E-002   2.8966644699068175E-002   3.0726632768325979E-002
  0.20000000000000001        3.6022827307357813E-002   3.8136488714087313E-002   4.0470781467412315E-002
  0.25000000000000000        4.4481774325332173E-002   4.7114568106950507E-002   5.0019976690805615E-002
  0.29999999999999999        5.2669846358545318E-002   5.5814926535931661E-002   5.9282883760543137E-002
  0.35000000000000003        6.0486967643531175E-002   6.4131358650836051E-002   6.8146481949342877E-002
  0.40000000000000002        6.7809673576534210E-002   7.1932619787500124E-002   7.6470915838798031E-002
  0.45000000000000001        7.4485509510946984E-002   7.9056401527485012E-002   8.4083017213200273E-002
  0.50000000000000000        8.0325957000694087E-002   8.5301718311106445E-002   9.0768114615137188E-002
  0.55000000000000004        8.5097453327731679E-002   9.0419235459622146E-002   9.6259623618017501E-002
  0.59999999999999998        8.8509925489614102E-002   9.4098912195263798E-002  0.10022574146065866     
  0.65000000000000002        9.0202060574490706E-002   9.5954117270171099E-002  0.10225233626443042     
  0.70000000000000007        8.9722257293911090E-002   9.5501074331728358E-002  0.10182079627870853     
  0.75000000000000000        8.6503813783512684E-002   9.2132071654203451E-002   9.8279147961695276E-002
  0.80000000000000004        7.9832352592458702E-002   8.5080269977983403E-002   9.0804102343518489E-002
  0.84999999999999998        6.8802685653941542E-002   7.3373076921160726E-002   7.8350754276485426E-002
  0.90000000000000002        5.2261156787567528E-002   5.5769793479039327E-002   5.9585295215785788E-002
  0.95000000000000007        2.8727772486183408E-002   3.0677367289750242E-002   3.2794080787652356E-002
   1.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     


==> data/Pressure-N=0,3.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
   5.0000000000000003E-002   9.9360507592657962E-003   1.0365382509709538E-002   1.0858228565440704E-002
  0.10000000000000001        1.8867421711978818E-002   1.9691853696652661E-002   2.0638283731695524E-002
  0.14999999999999999        2.7657919817438953E-002   2.8880436036501669E-002   3.0283856131016210E-002
  0.20000000000000001        3.6255292736743050E-002   3.7876844372293536E-002   3.9738270449839658E-002
  0.25000000000000000        4.4596037084997153E-002   4.6614926943095207E-002   4.8932271740957316E-002
  0.29999999999999999        5.2602820571581423E-002   5.5013925441550635E-002   5.7781100375320707E-002
  0.35000000000000003        6.0181246736302235E-002   6.2975033425739194E-002   6.6180815465427381E-002
  0.40000000000000002        6.7215775063022343E-002   7.0377052797886613E-002   7.4003651901743656E-002
  0.45000000000000001        7.3564549738570836E-002   7.7070884303784462E-002   8.1092127698257493E-002
  0.50000000000000000        7.9052809694009629E-002   8.2872501604328436E-002   8.7251525582926689E-002
  0.55000000000000004        8.3464442455266574E-002   8.7553940452017129E-002   9.2240246058627531E-002
  0.59999999999999998        8.6531092683724192E-002   9.0831671932588620E-002   9.5757354607721723E-002
  0.65000000000000002        8.7918025536731892E-002   9.2351502752302889E-002   9.7426403076133775E-002
  0.70000000000000007        8.7205649231440807E-002   9.1668828377139425E-002   9.6774264718333725E-002
  0.75000000000000000        8.3865181826692212E-002   8.8222615005925278E-002   9.3203239413265110E-002
  0.80000000000000004        7.7226345866132404E-002   8.1300841229529172E-002   8.5953992928364600E-002
  0.84999999999999998        6.6434101658223596E-002   6.9994193752982659E-002   7.4055888767661587E-002
  0.90000000000000002        5.0390146323920804E-002   5.3133434289559890E-002   5.6259792789175374E-002
  0.95000000000000007        2.7672990938357865E-002   2.9203800261329550E-002   3.0946225940181184E-002
   1.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     


==> data/Pressure-N=0,5.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
   5.0000000000000003E-002   1.1665355927525153E-002   1.2115122573946719E-002   1.2634948738660418E-002
  0.10000000000000001        2.2079039509860669E-002   2.2939799040110599E-002   2.3935539262548090E-002
  0.14999999999999999        3.2254879799008949E-002   3.3527008526679385E-002   3.4999966450258692E-002
  0.20000000000000001        4.2128634413296590E-002   4.3810453048279956E-002   4.5759554016582299E-002
  0.25000000000000000        5.1623932155072591E-002   5.3711122565352439E-002   5.6132223603886665E-002
  0.29999999999999999        6.0649714727520294E-002   6.3134581594804159E-002   6.6019597435230795E-002
  0.35000000000000003        6.9097050022910347E-002   7.1967583634501134E-002   7.5303377053921941E-002
  0.40000000000000002        7.6835138220553240E-002   8.0073821168607576E-002   8.3840790075050853E-002
  0.45000000000000001        8.3706273846882853E-002   8.7288556369418707E-002   9.1458828885398899E-002
  0.50000000000000000        8.9519447569971725E-002   9.3411791957470708E-002   9.7946912251226856E-002
  0.55000000000000004        9.4042162096026380E-002   9.8199523589272267E-002  0.10304747257671806     
  0.59999999999999998        9.6989884395212569E-002  0.10135245087200827       0.10644379317434138     
  0.65000000000000002        9.8012342903886940E-002  0.10250129344001853       0.10774416940302751     
  0.70000000000000007        9.6675575492614324E-002  0.10118753138176965       0.10646111222771931     
  0.75000000000000000        9.2438199920287040E-002   9.6837920359662807E-002  0.10198380345186954     
  0.80000000000000004        8.4619749220394114E-002   8.8730451867483726E-002   9.3541273515647921E-002
  0.84999999999999998        7.2357990955483564E-002   7.5948431227232396E-002   8.0152689241578950E-002
  0.90000000000000002        5.4550775955236906E-002   5.7317862086605768E-002   6.0559527964754438E-002
  0.95000000000000007        2.9775890602239154E-002   3.1321088061717801E-002   3.3131985233184225E-002
   1.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     


==> data/PressureFull.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
   4.9751243781094526E-003   9.3258804899591858E-004   1.0193777898956993E-003   1.1109208512828997E-003
   9.9502487562189053E-003   1.8648864582789843E-003   2.0385390024519282E-003   2.2216994434692944E-003
   1.4925373134328358E-002   2.7968546974458009E-003   3.0574397160479175E-003   3.3322883029325515E-003
   1.9900497512437811E-002   3.7284514849859488E-003   4.0760351810791686E-003   4.4426390476062913E-003
   2.4875621890547261E-002   4.6596347753537675E-003   5.0942798055579695E-003   5.5527023710364260E-003
   2.9850746268656716E-002   5.5903617458056944E-003   6.1121271404478393E-003   6.6624280261381166E-003
   3.4825870646766170E-002   6.5205887830127318E-003   7.1295298647485704E-003   7.7717648086737985E-003
   3.9800995024875621E-002   7.4502714693965447E-003   8.1464397702693345E-003   8.8806605403823329E-003
   4.4776119402985072E-002   8.3793645692456249E-003   9.1628077461554710E-003   9.9890620518374492E-003
   4.9751243781094523E-002   9.3078220145586029E-003   1.0178583763109207E-002   1.1096915164958934E-002
   5.4726368159203981E-002   1.0235596890624223E-002   1.1193716857315400E-002   1.2204164675199516E-002
   5.9701492537313432E-002   1.1162641421355292E-002   1.2208155114089361E-002   1.3310754333420972E-002
   6.4676616915422883E-002   1.2088906954312204E-002   1.3221845651178442E-002   1.4416626827381766E-002
   6.9651741293532340E-002   1.3014343945500969E-002   1.4234734601809950E-002   1.5521723762944162E-002
   7.4626865671641784E-002   1.3938901943836105E-002   1.5246767097361412E-002   1.6625985644860022E-002
   7.9601990049751242E-002   1.4862529575357620E-002   1.6257887249756509E-002   1.7729351857247548E-002
   8.4577114427860700E-002   1.5785174527113737E-002   1.7268038133484820E-002   1.8831760643652735E-002
   8.9552238805970144E-002   1.6706783530772040E-002   1.8277161767316918E-002   1.9933149086766810E-002
   9.4527363184079602E-002   1.7627302345918965E-002   1.9285199095670301E-002   2.1033453087757694E-002
   9.9502487562189046E-002   1.8546675743039760E-002   2.0292089969615134E-002   2.2132607345196117E-002
  0.10447761194029850        1.9464847486164387E-002   2.1297773127504773E-002   2.3230545333566093E-002
  0.10945273631840796        2.0381760315210027E-002   2.2302186175268114E-002   2.4327199281394721E-002
  0.11442786069651741        2.1297355927991764E-002   2.3305265566325704E-002   2.5422500148965764E-002
  0.11940298507462686        2.2211574961860391E-002   2.4306946581089735E-002   2.6516377605565959E-002
  0.12437810945273632        2.3124356975034389E-002   2.5307163306119942E-002   2.7608760006347349E-002
  0.12935323383084577        2.4035640427529394E-002   2.6305848612826477E-002   2.8699574368684980E-002
  0.13432835820895522        2.4945362661783509E-002   2.7302934135831354E-002   2.9788746348154854E-002
  0.13930348258706468        2.5853459882852679E-002   2.8298350250848325E-002   3.0876200213970459E-002
  0.14427860696517414        2.6759867138272508E-002   2.9292026052185782E-002   3.1961858824001141E-002
  0.14925373134328357        2.7664518297510373E-002   3.0283889329790991E-002   3.3045643599277384E-002
  0.15422885572139303        2.8567346031029547E-002   3.1273866545858620E-002   3.4127474498010256E-002
  0.15920398009950248        2.9468281788944495E-002   3.2261882810978061E-002   3.5207269989095222E-002
  0.16417910447761194        3.0367255779281340E-002   3.3247861859839009E-002   3.6284947025122923E-002
  0.16915422885572140        3.1264196945801771E-002   3.4231726026445301E-002   3.7360421014840633E-002
  0.17412935323383083        3.2159032945401990E-002   3.5213396218852229E-002   3.8433605795081177E-002
  0.17910447761194029        3.3051690125069068E-002   3.6192791893404366E-002   3.9504413602135240E-002
  0.18407960199004975        3.3942093498403186E-002   3.7169831028489177E-002   4.0572755042581607E-002
  0.18905472636815920        3.4830166721668554E-002   3.8144430097756803E-002   4.1638539063520802E-002
  0.19402985074626866        3.5715832069379366E-002   3.9116504042820736E-002   4.2701672922230621E-002
  0.19900497512437809        3.6599010409403346E-002   4.0085966245412712E-002   4.3762062155210821E-002
  0.20398009950248755        3.7479621177593340E-002   4.1052728499010809E-002   4.4819610546638598E-002
  0.20895522388059701        3.8357582351902612E-002   4.2016700979885489E-002   4.5874220096175519E-002
  0.21393034825870647        3.9232810425996439E-002   4.2977792217578074E-002   4.6925790986138895E-002
  0.21890547263681592        4.0105220382334612E-002   4.3935909064787060E-002   4.7974221548012258E-002
  0.22388059701492538        4.0974725664746851E-002   4.4890956666681886E-002   4.9019408228316914E-002
  0.22885572139303481        4.1841238150413740E-002   4.5842838429550850E-002   5.0061245553736880E-002
  0.23383084577114427        4.2704668121357897E-002   4.6791455988896835E-002   5.1099626095629791E-002
  0.23880597014925373        4.3564924235305801E-002   4.7736709176825154E-002   5.2134440433745086E-002
  0.24378109452736318        4.4421913495991255E-002   4.8678495988803541E-002   5.3165577119242469E-002
  0.24875621890547264        4.5275541222875297E-002   4.9616712549769550E-002   5.4192922636977559E-002
  0.25373134328358210        4.6125711020242009E-002   5.0551253079529609E-002   5.5216361367000741E-002
  0.25870646766169153        4.6972324745668481E-002   5.1482009857461562E-002   5.6235775545271413E-002
  0.26368159203980102        4.7815282477886800E-002   5.2408873186528281E-002   5.7251045223609916E-002
  0.26865671641791045        4.8654482483949872E-002   5.3331731356510370E-002   5.8262048228771034E-002
  0.27363184079601988        4.9489821185775933E-002   5.4250470606542291E-002   5.9268660120739558E-002
  0.27860696517412936        5.0321193125983280E-002   5.5164975086844398E-002   6.0270754150130591E-002
  0.28358208955223879        5.1148490933050739E-002   5.6075126819704439E-002   6.1268201214747881E-002
  0.28855721393034828        5.1971605285757352E-002   5.6980805659642149E-002   6.2260869815230102E-002
  0.29353233830845771        5.2790424876870537E-002   5.7881889252733153E-002   6.3248626009756795E-002
  0.29850746268656714        5.3604836376124738E-002   5.8778252995131904E-002   6.4231333367860119E-002
  0.30348258706467662        5.4414724392430822E-002   5.9669769990730939E-002   6.5208852923270541E-002
  0.30845771144278605        5.5219971435290262E-002   6.0556311007925939E-002   6.6181043125765157E-002
  0.31343283582089554        5.6020457875420746E-002   6.1437744435493762E-002   6.7147759792018757E-002
  0.31840796019900497        5.6816061904563578E-002   6.2313936237549883E-002   6.8108856055434056E-002
  0.32338308457711440        5.7606659494455752E-002   6.3184749907566340E-002   6.9064182314914999E-002
  0.32835820895522388        5.8392124354940032E-002   6.4050046421421467E-002   7.0013586182560414E-002
  0.33333333333333331        5.9172327891220122E-002   6.4909684189487046E-002   7.0956912430282570E-002
  0.33830845771144280        5.9947139160192425E-002   6.5763519007676727E-002   7.1894002935262824E-002
  0.34328358208955223        6.0716424825888383E-002   6.6611404007496308E-002   7.2824696624292681E-002
  0.34825870646766166        6.1480049113964028E-002   6.7453189605020378E-002   7.3748829416913575E-002
  0.35323383084577115        6.2237873765207626E-002   6.8288723448762967E-002   7.4666234167322904E-002
  0.35820895522388058        6.2989757988096626E-002   6.9117850366484240E-002   7.5576740605087137E-002
  0.36318407960199006        6.3735558410350598E-002   6.9940412310863023E-002   7.6480175274590501E-002
  0.36815920398009949        6.4475129029404971E-002   7.0756248303959574E-002   7.7376361473128444E-002
  0.37313432835820892        6.5208321161882077E-002   7.1565194380546787E-002   7.8265119187738569E-002
  0.37810945273631841        6.5934983391949212E-002   7.2367083530193277E-002   7.9146265030635835E-002
  0.38308457711442784        6.6654961518568603E-002   7.3161745638097145E-002   8.0019612173249752E-002
  0.38805970149253732        6.7368098501641563E-002   7.3949007424680843E-002   8.0884970278877741E-002
  0.39303482587064675        6.8074234406938522E-002   7.4728692383813008E-002   8.1742145433806243E-002
  0.39800995024875618        6.8773206349879976E-002   7.5500620719747100E-002   8.2590940076991248E-002
  0.40298507462686567        6.9464848438100621E-002   7.6264609282684817E-002   8.3431152928208949E-002
  0.40796019900497510        7.0148991712714132E-002   7.7020471502880591E-002   8.4262578914571326E-002
  0.41293532338308458        7.0825464088350928E-002   7.7768017323368327E-002   8.5085009095502359E-002
  0.41791044776119401        7.1494090291861268E-002   7.8507053131183696E-002   8.5898230586034005E-002
  0.42288557213930350        7.2154691799638140E-002   7.9237381687036368E-002   8.6702026478365682E-002
  0.42786069651741293        7.2807086773634302E-002   7.9958802053514827E-002   8.7496175761790460E-002
  0.43283582089552236        7.3451089995909019E-002   8.0671109521634837E-002   8.8280453240765028E-002
  0.43781094527363185        7.4086512801741389E-002   8.1374095535780969E-002   8.9054629451183559E-002
  0.44278606965174128        7.4713163011258826E-002   8.2067547616972589E-002   8.9818470574782053E-002
  0.44776119402985076        7.5330844859532620E-002   8.2751249284411035E-002   9.0571738351620357E-002
  0.45273631840796019        7.5939358925146944E-002   8.3424979975308830E-002   9.1314189990641864E-002
  0.45771144278606962        7.6538502057098140E-002   8.4088514962840671E-002   9.2045578078137749E-002
  0.46268656716417911        7.7128067300143849E-002   8.4741625272354890E-002   9.2765650484266479E-002
  0.46766169154228854        7.7707843818377864E-002   8.5384077595584501E-002   9.3474150267336603E-002
  0.47263681592039802        7.8277616817150647E-002   8.6015634203004912E-002   9.4170815576019362E-002
  0.47761194029850745        7.8837167463152696E-002   8.6636052854121182E-002   9.4855379549247332E-002
  0.48258706467661688        7.9386272802728294E-002   8.7245086705769290E-002   9.5527570213894769E-002
  0.48756218905472637        7.9924705678320565E-002   8.7842484218314559E-002   9.6187110380108728E-002
  0.49253731343283580        8.0452234642991394E-002   8.8427989059688530E-002   9.6833717534224095E-002
  0.49751243781094528        8.0968623872952311E-002   8.9001340007187874E-002   9.7467103729178328E-002
  0.50248756218905477        8.1473633078128119E-002   8.9562270847062864E-002   9.8086975472454693E-002
  0.50746268656716420        8.1967017410648740E-002   9.0110510271776662E-002   9.8693033611432890E-002
  0.51243781094527363        8.2448527371168978E-002   9.0645781774827267E-002   9.9284973215999495E-002
  0.51741293532338306        8.2917908713072669E-002   9.1167803543184975E-002   9.9862483458513687E-002
  0.52238805970149249        8.3374902344405311E-002   9.1676288347183527E-002  0.10042524749091482     
  0.52736318407960203        8.3819244227518755E-002   9.2170943427835841E-002  0.10097294231896177     
  0.53233830845771146        8.4250665276353914E-002   9.2651470381497500E-002  0.10150523867350299     
  0.53731343283582089        8.4668891251327913E-002   9.3117565041838338E-002  0.10202180087874736     
  0.54228855721393032        8.5073642651710260E-002   9.3568917358993933E-002  0.10252228671737899     
  0.54726368159203975        8.5464634605457390E-002   9.4005211275856565E-002  0.10300634729248286     
  0.55223880597014929        8.5841576756416238E-002   9.4426124601416001E-002  0.10347362688616971     
  0.55721393034825872        8.6204173148852786E-002   9.4831328881092317E-002  0.10392376281484850     
  0.56218905472636815        8.6552122109237933E-002   9.5220489263987615E-002  0.10435638528105799     
  0.56716417910447758        8.6885116125092199E-002   9.5593264366833505E-002  0.10477111722159826     
  0.57213930348258701        8.7202841721048863E-002   9.5949306134813991E-002  0.10516757415219344     
  0.57711442786069655        8.7504979331788815E-002   9.6288259698876125E-002  0.10554536400821223     
  0.58208955223880599        8.7791203172020618E-002   9.6609763229722423E-002  0.10590408698169904     
  0.58706467661691542        8.8061181103144204E-002   9.6913447788072760E-002  0.10624333535423436     
  0.59203980099502485        8.8314574496806519E-002   9.7198937171442304E-002  0.10656269332590773     
  0.59701492537313428        8.8551038094976997E-002   9.7465847757009158E-002  0.10686173683992319     
  0.60199004975124382        8.8770219866714448E-002   9.7713788340766883E-002  0.10714003340306540     
  0.60696517412935325        8.8971760861240951E-002   9.7942359972526580E-002  0.10739714190152422     
  0.61194029850746268        8.9155295057530393E-002   9.8151155787010835E-002  0.10763261241236841     
  0.61691542288557211        8.9320449210028061E-002   9.8339760830601905E-002  0.10784598601015880     
  0.62189054726368154        8.9466842690608311E-002   9.8507751883864153E-002  0.10803679456885522     
  0.62686567164179108        8.9594087326525337E-002   9.8654697279571490E-002  0.10820456055870434     
  0.63184079601990051        8.9701787234294977E-002   9.8780156716163678E-002  0.10834879683802609     
  0.63681592039800994        8.9789538649413761E-002   9.8883681066535375E-002  0.10846900643979809     
  0.64179104477611937        8.9856929751736148E-002   9.8964812181945888E-002  0.10856468235279144     
  0.64676616915422880        8.9903540486424446E-002   9.9023082690961897E-002  0.10863530729717001     
  0.65174129353233834        8.9928942380319454E-002   9.9058015793261969E-002  0.10868035349435648     
  0.65671641791044777        8.9932698353655680E-002   9.9069125048218160E-002  0.10869928243107344     
  0.66169154228855720        8.9914362526859956E-002   9.9055914157952951E-002  0.10869154461722592     
  0.66666666666666663        8.9873480022433352E-002   9.9017876744889738E-002  0.10865657933763778     
  0.67164179104477606        8.9809586761706875E-002   9.8954496123544705E-002  0.10859381439737352     
  0.67661691542288560        8.9722209256258081E-002   9.8865245066327420E-002  0.10850266586037612     
  0.68159203980099503        8.9610864393908168E-002   9.8749585563267683E-002  0.10838253778132904     
  0.68656716417910446        8.9475059219187900E-002   9.8606968575532361E-002  0.10823282193060961     
  0.69154228855721389        8.9314290707929817E-002   9.8436833782356112E-002  0.10805289751187835     
  0.69651741293532332        8.9128045535955838E-002   9.8238609321347495E-002  0.10784213087230529     
  0.70149253731343286        8.8915799841681589E-002   9.8011711521972050E-002  0.10759987520518016     
  0.70646766169154229        8.8677018982308925E-002   9.7755544631843994E-002  0.10732547024450871     
  0.71144278606965172        8.8411157283643599E-002   9.7469500535875345E-002  0.10701824195165451     
  0.71641791044776115        8.8117657783080477E-002   9.7152958467753611E-002  0.10667750219342209     
  0.72139303482587058        8.7795951965768768E-002   9.6805284713777626E-002  0.10630254841163896     
  0.72636815920398012        8.7445459493605521E-002   9.6425832308654411E-002  0.10589266328376928     
  0.73134328358208955        8.7065587926893548E-002   9.6013940723066141E-002  0.10544711437436578     
  0.73631840796019898        8.6655732438411459E-002   9.5568935542733643E-002  0.10496515377704455     
  0.74129353233830841        8.6215275519706119E-002   9.5090128138763622E-002  0.10444601774675441     
  0.74626865671641784        8.5743586679288747E-002   9.4576815328917679E-002  0.10388892632193215     
  0.75124378109452739        8.5240022132529375E-002   9.4028279029576139E-002  0.10329308293629812     
  0.75621890547263682        8.4703924482961324E-002   9.3443785898075810E-002  0.10265767401992747     
  0.76119402985074625        8.4134622394783851E-002   9.2822586965185874E-002  0.10198186858934417     
  0.76616915422885568        8.3531430256143666E-002   9.2163917257245695E-002  0.10126481782609942     
  0.77114427860696511        8.2893647833063397E-002   9.1466995407826462E-002  0.10050565464369116     
  0.77611940298507465        8.2220559913639857E-002   9.0731023258489862E-002   9.9703493242345231E-002
  0.78109452736318408        8.1511435942117919E-002   8.9955185448201358E-002   9.8857428651161816E-002
  0.78606965174129351        8.0765529642679690E-002   8.9138648991224034E-002   9.7966536257448042E-002
  0.79104477611940294        7.9982078632471199E-002   8.8280562842955962E-002   9.7029871322625222E-002
  0.79601990049751237        7.9160304023562750E-002   8.7380057453369964E-002   9.6046468484340508E-002
  0.80099502487562191        7.8299410013534618E-002   8.6436244307717167E-002   9.5015341244408705E-002
  0.80597014925373134        7.7398583464161480E-002   8.5448215453893542E-002   9.3935481441911675E-002
  0.81094527363184077        7.6456993467979129E-002   8.4415043016244112E-002   9.2805858711202241E-002
  0.81592039800995020        7.5473790902242710E-002   8.3335778695244528E-002   9.1625419924213025E-002
  0.82089552238805974        7.4448107969775967E-002   8.2209453252501924E-002   9.0393088616410461E-002
  0.82587064676616917        7.3379057726445346E-002   8.1035075980782398E-002   8.9107764396114203E-002
  0.83084577114427860        7.2265733594670992E-002   7.9811634158405004E-002   8.7768322336418639E-002
  0.83582089552238803        7.1107208862484922E-002   7.8538092487451278E-002   8.6373612349111353E-002
  0.84079601990049746        6.9902536167824963E-002   7.7213392515454504E-002   8.4922458540228368E-002
  0.84577114427860700        6.8650746967334197E-002   7.5836452039740931E-002   8.3413658546312511E-002
  0.85074626865671643        6.7350850989257499E-002   7.4406164493969779E-002   8.1845982850882418E-002
  0.85572139303482586        6.6001835669860606E-002   7.2921398316231956E-002   8.0218174080397955E-002
  0.86069651741293529        6.4602665572794260E-002   7.1380996298061633E-002   7.8528946279003267E-002
  0.86567164179104472        6.3152281790797682E-002   6.9783774913685315E-002   7.6776984161305128E-002
  0.87064676616915426        6.1649601329165922E-002   6.8128523628862403E-002   7.4960942342466697E-002
  0.87562189054726369        6.0093516470318895E-002   6.6414004188587117E-002   7.3079444544805749E-002
  0.88059701492537312        5.8482894118707440E-002   6.4638949882777130E-002   7.1131082779929453E-002
  0.88557213930348255        5.6816575125561306E-002   6.2802064789422407E-002   6.9114416505823131E-002
  0.89054726368159198        5.5093373592518431E-002   6.0902022994101086E-002   6.7027971757672583E-002
  0.89552238805970152        5.3312076153592375E-002   5.8937467785265360E-002   6.4870240251773487E-002
  0.90049751243781095        5.1471441234591152E-002   5.6907010824306645E-002   6.2639678461420795E-002
  0.90547263681592038        4.9570198289166853E-002   5.4809231289482750E-002   6.0334706663752916E-002
  0.91044776119402981        4.7607047010615147E-002   5.2642674992718609E-002   5.7953707956471832E-002
  0.91542288557213924        4.5580656518671603E-002   5.0405853468448773E-002   5.5495027243503685E-002
  0.92039800995024879        4.3489664520295047E-002   4.8097243033369465E-002   5.2956970188364268E-002
  0.92537313432835822        4.1332676443390233E-002   4.5715283815930013E-002   5.0337802133894015E-002
  0.93034825870646765        3.9108264542676345E-002   4.3258378754679361E-002   4.7635746987433995E-002
  0.93532338308457708        3.6814966976478347E-002   4.0724892564102382E-002   4.4848986069885466E-002
  0.94029850746268651        3.4451286853444105E-002   3.8113150666831817E-002   4.1975656927447313E-002
  0.94527363184079605        3.2015691248011131E-002   3.5421438090924469E-002   3.9013852104559182E-002
  0.95024875621890548        2.9506610183519050E-002   3.2647998330970492E-002   3.5961617876704467E-002
  0.95522388059701491        2.6922435581630738E-002   2.9791032171540690E-002   3.2816952941399351E-002
  0.96019900497512434        2.4261520176849100E-002   2.6848696471620876E-002   2.9577807065881770E-002
  0.96517412935323377        2.1522176394753366E-002   2.3819102908490587E-002   2.6242079689790091E-002
  0.97014925373134331        1.8702675192620605E-002   2.0700316679572155E-002   2.2807618481202892E-002
  0.97512437810945274        1.5801244860883405E-002   1.7490355160502985E-002   1.9272217844085560E-002
  0.98009950248756217        1.2816069783954569E-002   1.4187186517807527E-002   1.5633617375372829E-002
  0.98507462686567160        9.7452891588059153E-003   1.0788728274356115E-002   1.1889500269659474E-002
  0.99004975124378103        6.5869956696997878E-003   7.2928458258355328E-003   8.0374916695398636E-003
  0.99502487562189057        3.3392341172402309E-003   3.6973509061777664E-003   4.0751569593309523E-003
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     


==> data/Results-N=0,1.txt <==
   0.0000000000000000        1.0000644641034373        1.0000376475570565       0.99997318518221245     
  0.10000000000000001        1.0196996606133975        1.0008775689299994       0.98154153383548670     
  0.20000000000000001        1.0395819080247612        1.0015168318600367       0.96338424527120770     
  0.30000000000000004        1.0595808558763860        1.0018311895828962       0.94549763147077170     
  0.40000000000000002        1.0799011114781156        1.0020078049192014       0.92786996352629203     
  0.50000000000000000        1.1004385420410117        1.0019475335399908       0.91049840155694006     
  0.60000000000000009        1.1211838636443918        1.0016392311670861       0.89337642437278053     
  0.70000000000000007        1.1422762268550695        1.0012132719954416       0.87650714289309462     
  0.80000000000000004        1.1634620498881003        1.0004270848692203       0.85987083546510124     
  0.90000000000000002        1.1848447387184597       0.99937685386204611       0.84346650763962738     
   1.0000000000000000        1.2062480842048049       0.99789025374942930       0.82726784549238763     
   1.1000000000000001        1.2279371726368229       0.99622156895822844       0.81129685716654565     
   1.2000000000000002        1.2499474018872352       0.99440612666049244       0.79555837722378286     
   1.3000000000000000        1.2720148822996817       0.99218492790016977       0.78001047134479573     
   1.4000000000000001        1.2940605708396991       0.98947646111993692       0.76462917070247993     
   1.5000000000000000        1.3165129920591039       0.98670477496995590       0.74948350750925086     


==> data/Results-N=0,2.txt <==
   0.0000000000000000       0.99997980952749665       0.99994361061334858       0.99996380035496379     
  0.10000000000000001        1.0120651048325320       0.99505768948948958       0.98319533470541220     
  0.20000000000000001        1.0244804450901817       0.99011514877325579       0.96645587870259353     
  0.30000000000000004        1.0370503306766174       0.98487529427522769       0.94968900268577272     
  0.40000000000000002        1.0497280277959535       0.97925747551710340       0.93286779964634015     
  0.50000000000000000        1.0628475573516223       0.97371410763445521       0.91613712700317274     
  0.60000000000000009        1.0760303629136410       0.96770462069480645       0.89932835916868215     
  0.70000000000000007        1.0896364824928253       0.96173341527572076       0.88261858952768046     
  0.80000000000000004        1.1033263160593836       0.95529358020157829       0.86583050390158733     
  0.90000000000000002        1.1174643609054542       0.94891835278918324       0.84917102145458834     
   1.0000000000000000        1.1317663095623702       0.94216735649726446       0.83247517489858869     
   1.1000000000000001        1.1463508785463055       0.93520900975080634       0.81581392508439521     
   1.2000000000000002        1.1612238230740053       0.92804145976032393       0.79919257710679903     
   1.3000000000000000        1.1763927783916608       0.92066595976514964       0.78261782686550019     
   1.4000000000000001        1.1917646037128951       0.91291011251668974       0.76601546116788044     
   1.5000000000000000        1.2075354747395723       0.90509614101168467       0.74954000105618890     


==> data/Results-N=0,3.txt <==
   0.0000000000000000        1.0000278897237558        1.0000277255964278       0.99999983587724928     
  0.10000000000000001        1.0093888789079395       0.99382670644725490       0.98458257983036102     
  0.20000000000000001        1.0189224961375376       0.98730426554080908       0.96896895424668250     
  0.30000000000000004        1.0288608766187786       0.98083749037275780       0.95332373177232321     
  0.40000000000000002        1.0389483021300665       0.97397443031731401       0.93746188171293787     
  0.50000000000000000        1.0494317512196425       0.96713422622739409       0.92157896414263918     
  0.60000000000000009        1.0600901548516315       0.95990230151095823       0.90549119536470424     
  0.70000000000000007        1.0711608791055574       0.95270431726958671       0.88941291252637555     
  0.80000000000000004        1.0824091669139062       0.94507502495667783       0.87312178596123080     
  0.90000000000000002        1.0940408374427937       0.93739826028105766       0.85682200170162592     
   1.0000000000000000        1.1059886661738192       0.92952746454236945       0.84044935809159838     
   1.1000000000000001        1.1182612200359436       0.92146322633082978       0.82401429095539214     
   1.2000000000000002        1.1308661754088345       0.91320448043488256       0.80752656706240067     
   1.3000000000000000        1.1438841409356411       0.90492145387631240       0.79109537539014307     
   1.4000000000000001        1.1571856227667430       0.89629851561937168       0.77455033832548825     
   1.5000000000000000        1.1707936056912900       0.88735748720316321       0.75791111506731101     

